Small Bites: Star formation recipes in extreme dwarfs

We study the relationship between the gas column density (Sigma_HI) and the star formation rate surface density (Sigma_SFR) for a sample of extremely small (M_B ~ -13, Delta V_50 ~ 30 km/s) dwarf irregular galaxies. We find a clear stochasticity in the relation between the gas column density and star formation. All gas with Sigma_HI >~ 10 M_sun/pc^2 has some ongoing star formation, but the fraction of gas with ongoing star formation decreases as the gas column density decreases, and falls to about 50% at Sigma_HI ~ 3 M_sun/pc^2. Further, even for the most dense gas, the star formation efficiency is at least a factor of ~ 2 smaller than typical of star forming regions in spirals. We also find that the ratio of H-alpha emission to FUV emission increases with increasing gas column density. This is unlikely to be due to increasing dust extinction because the required dust to gas ratios are too high. We suggest instead that this correlation arises because massive (i.e. H-alpha producing) stars are formed preferentially in regions with high gas density.

==> readme.txt <==
This file contain information regarding the letter "Small Bites: Star Formation recipes in Extreme Dwarfs".
Authors: Sambit Roychowdhury, Jayaram N. Chengalur, Serafim S. Kaisin, Ayesha Begum and Igor D. Karachentsev.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@ncra.tifr.res.in
Address: NCRA-TIFR,
         Post Bag 3, Ganeshkhind, Pune 411 007, India
Tel    : +91 20 25719252

Comments: 5 pages, 5 figures.

The compressed file "FIGGS_sfrLr2.tar" contains the following files:

 readme.text            this file
 mn2e.cls               MNRAS document class file
 mn2e.bst               MNRAS Bibliography style file
 sfrp2vr.tex            TEX file of the paper
 l_ov_m.ps              Figure 1 in the paper
 l_gp_n.ps              Figure 2 in the paper
 afra.ps                Figure 3 in the paper
 hftpn.ps               Figure 4 in the paper
 rv3bw.ps               Figure 5 in the paper

